Comparing the costs of abstraction for DL frameworks

High level abstractions for implementing, training, and testing Deep Learning (DL) models abound. Such frameworks function primarily by abstracting away the implementation details of arbitrary neural architectures, thereby enabling researchers and engineers to focus on design. In principle, such frameworks could be "zero-cost abstractions"; in practice, they incur translation and indirection overheads. We study at which points exactly in the engineering life-cycle of a DL model the highest costs are paid and whether they can be mitigated. We train, test, and evaluate a representative DL model using PyTorch, LibTorch, TorchScript, and cuDNN on representative datasets, comparing accuracy, execution time and memory efficiency.

==> figures/plots/cudnn_eval_avg_gpu_util.csv <==
8 8 95.9
8 16 94.3
8 32 90.8
8 64 79.3
8 128 59.7
8 256 45.5
8 512 39.1
16 8 96.0
16 16 93.9
16 32 88.0
16 64 72.3
16 128 52.1
16 256 41.9
16 512 37.2
32 8 95.6
32 16 93.5
32 32 85.5
32 64 66.7
32 128 46.2
32 256 44.8
64 8 95.9
64 16 93.0
64 32 87.8
64 64 57.5
64 128 46.4
64 256 40.8
128 8 96.4
128 16 92.0
128 32 77.0
128 128 41.7
256 8 95.2
256 16 90.8
256 32 72.8
256 64 50.5
256 128 44.9
512 8 95.1
512 16 89.6
512 32 72.0
512 64 50.6


==> figures/plots/cudnn_eval_avg_sample_time.csv <==
8 8 0.5155981
8 16 0.518202
8 32 0.5271129999999999
8 64 0.6270559
8 128 1.116166
8 256 3.2968699999999997
8 512 12.340550000000002
16 8 0.30531620000000004
16 16 0.30812540000000005
16 32 0.32877660000000003
16 64 0.43855760000000005
16 128 0.9406801999999999
16 256 3.175015
16 512 12.187119999999998
32 8 0.2002389
32 16 0.20259899999999997
32 32 0.2291237
32 64 0.33894250000000004
32 128 0.8702650000000001
32 256 2.735782
64 8 0.12191940000000001
64 16 0.1251782
64 32 0.13967429999999997
64 64 0.2747924
64 128 0.7571206000000001
64 256 3.0142719999999996
128 8 0.09701841000000001
128 16 0.1017109
128 32 0.1285578
128 128 0.7781019
256 8 0.0715141
256 16 0.07628905
256 32 0.1091275
256 64 0.24097
256 128 0.6985042
512 8 0.06286886
512 16 0.06883196
512 32 0.09861632
512 64 0.2371242


==> figures/plots/cudnn_eval_avg_used_mem.csv <==
8 8 1043.0
8 16 1049.0
8 32 1079.0
8 64 1205.0
8 128 1731.0
8 256 3811.0
8 512 11641.0
16 8 1093.0
16 16 1105.0
16 32 1163.0
16 64 1419.0
16 128 2439.0
16 256 6421.0
16 512 22169.0
32 8 1137.0
32 16 1161.0
32 32 1291.0
32 64 1853.0
32 128 3819.0
32 256 11683.0
64 8 1229.0
64 16 1275.0
64 32 1519.0
64 64 2639.0
64 128 6563.0
64 256 22209.0
128 8 1381.0
128 16 1475.0
128 32 1961.0
128 128 12043.0
256 8 1699.0
256 16 1889.0
256 32 2863.0
256 64 7357.0
256 128 23789.0
512 8 1925.0
512 16 2299.0
512 32 4321.0
512 64 11919.0


==> figures/plots/cudnn_train_avg_gpu_util.csv <==
8 8 97.0
8 16 95.4
8 32 93.5
8 64 85.9
8 128 69.9
8 256 57.3
8 512 53.4
16 8 96.9
16 16 95.3
16 32 90.8
16 64 79.3
16 128 64.3
16 256 53.3
16 512 62.5
32 8 95.7
32 16 94.0
32 32 87.5
32 64 72.4
32 128 56.8
32 256 53.2
64 8 95.3
64 16 92.9
64 32 86.3
64 64 65.6
64 128 61.6
64 256 61.5
128 8 96.7
128 16 93.0
128 32 84.3
128 128 55.6
256 8 96.0
256 16 93.2
256 32 80.1
256 64 63.0
256 128 67.3
512 8 96.3
512 16 92.2
512 32 82.1
512 64 69.5


==> figures/plots/cudnn_train_avg_sample_time.csv <==
8 8 1.2958702
8 16 1.3242998
8 32 1.4177885
8 64 1.7560185000000001
8 128 3.0659901
8 256 8.385260200000001
8 512 29.992692799999997
16 8 0.7474835
16 16 0.767951
16 32 0.8434995000000001
16 64 1.1567544
16 128 2.3903537
16 256 7.889779299999999
16 512 29.618478
32 8 0.46717259999999994
32 16 0.4902383
32 32 0.5575762999999999
32 64 0.8641029
32 128 2.1649637999999998
32 256 7.190052600000001
64 8 0.29182600000000003
64 16 0.30619339999999995
64 32 0.37236870000000005
64 64 0.7149547
64 128 1.9095387000000001
64 256 7.397016199999999
128 8 0.28384449999999994
128 16 0.2996181
128 32 0.36128989999999994
128 128 1.9255077
256 8 0.2451016
256 16 0.2504792
256 32 0.3398443
256 64 0.6817328
256 128 2.0221747000000003
512 8 0.2104468
512 16 0.2307401
512 32 0.3152872
512 64 0.7071894000000001


==> figures/plots/cudnn_train_avg_used_mem.csv <==
8 8 1043.0
8 16 1049.0
8 32 1079.0
8 64 1205.0
8 128 1731.0
8 256 3811.0
8 512 11641.0
16 8 1093.0
16 16 1105.0
16 32 1163.0
16 64 1419.0
16 128 2439.0
16 256 6421.0
16 512 22169.0
32 8 1137.0
32 16 1161.0
32 32 1291.0
32 64 1853.0
32 128 3819.0
32 256 11683.0
64 8 1229.0
64 16 1275.0
64 32 1519.0
64 64 2639.0
64 128 6563.0
64 256 22209.0
128 8 1381.0
128 16 1475.0
128 32 1961.0
128 128 12043.0
256 8 1699.0
256 16 1889.0
256 32 2863.0
256 64 7357.0
256 128 23789.0
512 8 1925.0
512 16 2299.0
512 32 4321.0
512 64 11919.0


==> figures/plots/libtorch_eval_avg_gpu_util.csv <==
8 8 78.7
8 16 75.5
8 32 79.0
8 64 81.8
8 128 85.5
8 256 90.7
8 512 93.7
8 1024 91.5
16 8 81.3
16 16 82.9
16 32 83.6
16 64 86.0
16 128 86.1
16 256 89.4
16 512 81.1
32 8 87.0
32 16 86.9
32 32 87.2
32 64 91.3
32 128 85.5
32 256 89.6
32 512 80.4
64 8 91.2
64 16 88.8
64 32 89.5
64 64 89.6
64 128 83.3
64 256 82.9
64 512 79.2
128 8 92.1
128 16 92.0
128 32 92.1
128 64 88.6
128 128 84.2
128 256 84.6
256 8 91.6
256 16 90.9
256 32 89.8
256 64 87.1
256 128 74.3
256 256 81.3
512 8 90.1
512 16 92.2
512 32 91.0
512 64 87.9
512 128 77.3


==> figures/plots/libtorch_eval_avg_sample_time.csv <==
8 8 0.6827849
8 16 0.6996186
8 32 0.6657979
8 64 0.6620469
8 128 0.8219706
8 256 1.7973010000000003
8 512 6.1330480000000005
8 1024 23.53065
16 8 0.3848795
16 16 0.3765119
16 32 0.37694659999999997
16 64 0.3936771
16 128 0.5958242
16 256 1.638325
16 512 5.895086999999999
32 8 0.23244700000000001
32 16 0.2306805
32 32 0.2374251
32 64 0.2607942
32 128 0.47879550000000004
32 256 1.5380290000000003
32 512 5.762669
64 8 0.1331658
64 16 0.1353049
64 32 0.1418857
64 64 0.18286999999999998
64 128 0.4324752
64 256 1.4618389999999999
64 512 5.600755
128 8 0.1032975
128 16 0.10339269999999998
128 32 0.11037319999999999
128 64 0.15714889999999998
128 128 0.4054030999999999
128 256 1.425602
256 8 0.07259135
256 16 0.07361149000000002
256 32 0.08677822
256 64 0.1419886
256 128 0.37769579999999997
256 256 1.413267
512 8 0.06226981
512 16 0.06401921
512 32 0.07729084
512 64 0.1332524
512 128 0.3764324


==> figures/plots/libtorch_eval_avg_used_mem.csv <==
8 8 1539.0
8 16 1541.0
8 32 1551.0
8 64 1595.0
8 128 1779.0
8 256 2523.0
8 512 5600.8
8 1024 18563.0
16 8 1549.0
16 16 1553.0
16 32 1573.0
16 64 1655.0
16 128 2015.0
16 256 3485.0
16 512 9810.801000000001
32 8 1559.0
32 16 1567.0
32 32 1613.0
32 64 1785.0
32 128 2529.0
32 256 5591.0
32 512 18416.8
64 8 1593.0
64 16 1611.0
64 32 1669.0
64 64 2013.0
64 128 3547.0
64 256 9837.0
64 512 31757.0
128 8 1621.0
128 16 1633.0
128 32 1793.0
128 64 2561.0
128 128 5831.0
128 256 17841.0
256 8 1633.0
256 16 1707.0
256 32 2105.0
256 64 3658.814
256 128 9815.0
256 256 31471.0
512 8 1811.0
512 16 1975.0
512 32 2781.0
512 64 5487.0
512 128 18431.0


==> figures/plots/libtorch_train_avg_gpu_util.csv <==
8 8 55.4
8 16 54.4
8 32 59.8
8 64 66.7
8 128 83.1
8 256 93.6
8 512 96.8
8 1024 97.0
16 8 57.4
16 16 59.0
16 32 65.4
16 64 76.5
16 128 83.2
16 256 93.4
16 512 97.8
32 8 64.0
32 16 55.9
32 32 65.1
32 64 88.9
32 128 91.4
32 256 94.7
32 512 96.6
64 8 58.1
64 16 76.2
64 32 74.2
64 64 86.4
64 128 92.7
64 256 98.6
64 512 97.3
128 8 89.8
128 16 89.5
128 32 93.9
128 64 93.8
128 128 92.9
128 256 98.0
256 8 92.1
256 16 91.3
256 32 94.3
256 64 92.8
256 128 92.8
256 256 100.0
512 8 93.1
512 16 94.9
512 32 96.3
512 64 95.1
512 128 100.0


==> figures/plots/libtorch_train_avg_sample_time.csv <==
8 8 3.1968989
8 16 3.1823533
8 32 3.081445
8 64 3.1242525
8 128 3.2137656999999997
8 256 5.777165599999999
8 512 18.2224154
8 1024 67.03922
16 8 1.6927167
16 16 1.583493
16 32 1.5568294999999999
16 64 1.5758143
16 128 2.0635667
16 256 5.1098239
16 512 17.3426879
32 8 0.8511248
32 16 0.8917128
32 32 0.8936054
32 64 0.8142583
32 128 1.4714614
32 256 4.562061399999999
32 512 16.7173428
64 8 0.5215557000000001
64 16 0.42880209999999996
64 32 0.4705289
64 64 0.5900589999999999
64 128 1.3247493000000001
64 256 4.2792454
64 512 16.380117300000002
128 8 0.30007000000000006
128 16 0.31087699999999996
128 32 0.3209364
128 64 0.48274139999999993
128 128 1.2078158999999997
128 256 4.2469501
256 8 0.2146093
256 16 0.22311740000000002
256 32 0.2580419
256 64 0.4311999000000001
256 128 1.1910226999999998
256 256 4.2385049
512 8 0.1733942
512 16 0.1813147
512 32 0.22597930000000002
512 64 0.3958201
512 128 1.1590661


==> figures/plots/libtorch_train_avg_used_mem.csv <==
8 8 1538.998
8 16 1540.998
8 32 1550.998
8 64 1594.9950000000001
8 128 1777.792
8 256 2521.395
8 512 5600.8
8 1024 18563.0
16 8 1548.9950000000001
16 16 1552.9940000000001
16 32 1572.992
16 64 1654.984
16 128 2012.7830000000001
16 256 3482.2
16 512 9810.8
32 8 1558.988
32 16 1566.986
32 32 1612.975
32 64 1784.973
32 128 2525.172
32 256 5588.2
32 512 18416.8
64 8 1592.959
64 16 1610.951
64 32 1668.9309999999998
64 64 2012.9630000000002
64 128 3542.0
64 256 9834.2
64 512 31755.940000000002
128 8 1620.876
128 16 1632.874
128 32 1792.8739999999998
128 64 2559.388
128 128 5826.197999999999
128 256 17838.4
256 8 1632.915
256 16 1706.9150000000002
256 32 2104.75
256 64 3658.8
256 128 9815.0
256 256 31471.0
512 8 1810.11
512 16 1974.11
512 32 2779.5099999999998
512 64 5487.0
512 128 18431.0


==> figures/plots/pytorch_eval_avg_gpu_util.csv <==
8 8 33.6
8 16 33.35
8 32 30.25
8 64 28.5
8 128 30.25
8 256 37.1
8 512 61.8
8 1024 86.25
16 8 19.1
16 16 19.2
16 32 18.45
16 64 17.2
16 128 20.9
16 256 35.7
16 512 61.0
32 8 9.05
32 16 10.1
32 32 11.65
32 64 11.0
32 128 13.95
32 256 32.7
32 512 84.05
64 8 9.55
64 16 9.2
64 32 8.35
64 64 9.5
64 128 19.0
64 256 49.65
128 8 4.3
128 16 2.75
128 32 3.25
128 64 2.85
128 128 8.45
128 256 67.25
256 8 4.95
256 16 4.15
256 32 2.6
256 64 3.65
256 128 9.0
512 8 4.6
512 16 6.6
512 32 7.5
512 64 10.0
512 128 60.3


==> figures/plots/pytorch_eval_avg_sample_time.csv <==
8 8 3.1366500000000004
8 16 3.12885895
8 32 3.2022466
8 64 3.1539319499999996
8 128 3.3419339999999997
8 256 3.7632157
8 512 9.072444950000001
8 1024 34.266003350000005
16 8 2.1704355
16 16 2.2073685000000003
16 32 2.2035345
16 64 2.2294636
16 128 2.36411475
16 256 3.2330285500000002
16 512 9.982820550000001
32 8 1.23768595
32 16 1.23296795
32 32 1.2460010499999998
32 64 1.254688
32 128 1.3182584
32 256 2.83480605
32 512 9.69671295
64 8 0.9533515000000001
64 16 0.9441972500000002
64 32 0.9388883
64 64 0.9486736999999998
64 128 1.2298575
64 256 3.6662407000000004
128 8 0.5026320499999999
128 16 0.5013761999999999
128 32 0.5070919499999998
128 64 0.5246533000000001
128 128 1.0546077500000002
128 256 3.55230315
256 8 0.5502417499999999
256 16 0.5562742999999999
256 32 0.551433
256 64 0.6839727499999999
256 128 1.98806145
512 8 0.29677005
512 16 0.29804509999999995
512 32 0.30085280000000003
512 64 0.5706327
512 128 1.93566465


==> figures/plots/pytorch_eval_avg_used_mem.csv <==
8 8 1523.0
8 16 1525.0
8 32 1537.0
8 64 1583.0
8 128 1813.0
8 256 2641.0
8 512 6447.0
8 1024 21519.0
16 8 1525.0
16 16 1529.0
16 32 1554.2
16 64 1653.0
16 128 2091.0
16 256 3907.0
16 512 11455.0
32 8 1529.0
32 16 1539.0
32 32 1583.0
32 64 1799.0
32 128 2667.0
32 256 6473.0
32 512 21519.0
64 8 1539.0
64 16 1559.0
64 32 1655.0
64 64 2071.0
64 128 3933.0
64 256 11481.0
128 8 1559.0
128 16 1593.0
128 32 1801.0
128 64 2647.0
128 128 6499.0
128 256 21545.0
256 8 1577.0
256 16 1653.0
256 32 2065.0
256 64 3881.0
256 128 11455.0
512 8 1651.0
512 16 1817.0
512 32 2621.7
512 64 6447.0
512 128 21519.0


==> figures/plots/pytorch_train_avg_gpu_util.csv <==
8 8 35.85
8 16 36.4
8 32 33.7
8 64 34.4
8 128 43.55
8 256 68.45
8 512 87.25
8 1024 90.1
16 8 35.85
16 16 34.35
16 32 36.85
16 64 38.1
16 128 47.95
16 256 77.05
16 512 86.15
32 8 30.75
32 16 32.15
32 32 34.6
32 64 34.05
32 128 46.2
32 256 77.4
32 512 81.6
64 8 29.05
64 16 26.15
64 32 28.9
64 64 40.7
64 128 56.55
64 256 77.7
128 8 29.9
128 16 25.25
128 32 29.25
128 64 44.45
128 128 69.6
128 256 71.4
256 8 10.0
256 16 13.3
256 32 12.45
256 64 24.4
256 128 85.65
512 8 16.95
512 16 19.2
512 32 18.55
512 64 58.35
512 128 89.65


==> figures/plots/pytorch_train_avg_sample_time.csv <==
8 8 10.2533374
8 16 10.046464700000001
8 32 10.876370249999999
8 64 10.755663900000002
8 128 10.6906287
8 256 11.045213049999997
8 512 25.86240755
8 1024 91.4845107
16 8 4.8685898000000005
16 16 5.18422145
16 32 5.04285565
16 64 5.17133775
16 128 5.296621450000001
16 256 7.3045682
16 512 23.7276667
32 8 2.8495926999999996
32 16 2.81856135
32 32 2.851212
32 64 2.94688745
32 128 2.8947958999999996
32 256 6.3370972000000005
32 512 22.819257299999997
64 8 1.53151525
64 16 1.5297806499999997
64 32 1.50640815
64 64 1.50942145
64 128 1.9112478
64 256 5.9986873
128 8 0.7838619
128 16 0.7856308999999999
128 32 0.78212395
128 64 0.7737577
128 128 1.61083325
128 256 5.82434965
256 8 0.39646774999999995
256 16 0.4012128
256 32 0.3888404500000001
256 64 0.4885434
256 128 1.5131701999999998
512 8 0.19958685
512 16 0.20273855000000002
512 32 0.20178805000000005
512 64 0.41375029999999996
512 128 1.4748634999999999


==> figures/plots/pytorch_train_avg_used_mem.csv <==
8 8 1522.9992941176472
8 16 1524.9992352941176
8 32 1536.9988823529413
8 64 1582.9977647058824
8 128 1812.2960588235296
8 256 2640.099705882353
8 512 6446.999941176471
8 1024 21518.99994117647
16 8 1524.997380952381
16 16 1528.9982142857143
16 32 1554.1542857142856
16 64 1652.9932142857142
16 128 2089.6935714285714
16 256 3905.6998809523807
16 512 11454.99988095238
32 8 1528.9964285714286
32 16 1538.9952380952382
32 32 1582.9909523809524
32 64 1798.9840476190475
32 128 2664.7988095238097
32 256 6471.6997619047615
32 512 21518.99976190476
64 8 1538.99
64 16 1558.9869999999999
64 32 1654.971
64 64 2070.673
64 128 3930.3994999999995
64 256 11479.699499999999
128 8 1558.973
128 16 1592.9630000000002
128 32 1800.932
128 64 2645.8940000000002
128 128 6496.398999999999
128 256 21543.699
256 8 1576.9299999999998
256 16 1652.855
256 32 2064.8650000000002
256 64 3880.9975
256 128 11454.997500000001
512 8 1650.6599999999999
512 16 1816.6150000000002
512 32 2621.675
512 64 6446.995
512 128 21518.995000000003


==> figures/plots/torchscript_eval_avg_gpu_util.csv <==
8 8 71.1
8 16 76.4
8 32 70.3
8 64 73.9
8 128 77.0
8 256 80.2
8 512 81.1
8 1024 81.4
16 8 77.1
16 16 75.5
16 32 76.7
16 64 83.5
16 128 77.9
16 256 82.6
16 512 76.0
16 1024 90.6
32 8 75.7
32 16 81.6
32 32 82.7
32 64 81.1
32 128 78.4
32 256 82.5
32 512 71.0
32 1024 89.2
64 16 82.2
64 32 88.7
64 64 85.9
64 128 85.6
64 256 81.4
64 512 78.2
64 1024 100.0
128 8 88.2
128 16 88.8
128 32 87.6
128 64 87.5
128 128 85.1
128 256 82.4
128 512 100.0
256 8 81.3
256 16 78.9
256 32 86.4
256 64 85.8
256 128 78.2
256 256 83.9
256 512 100.0
512 8 70.9
512 16 71.8
512 32 80.3
512 64 82.1
512 128 79.6
512 256 100.0


==> figures/plots/torchscript_eval_avg_sample_time.csv <==
8 8 0.6784147
8 16 0.6489153
8 32 0.6623346999999999
8 64 0.6645139
8 128 0.7963631
8 256 1.754407
8 512 5.947839
8 1024 22.320100000000004
16 8 0.35747349999999994
16 16 0.3591927
16 32 0.3601763
16 64 0.36591100000000004
16 128 0.5671213
16 256 1.559971
16 512 5.663916
16 1024 21.380589999999998
32 8 0.22064040000000001
32 16 0.2169454
32 32 0.21152890000000002
32 64 0.24537899999999996
32 128 0.4609127
32 256 1.455709
32 512 5.53999
32 1024 21.36512
64 16 0.11296856
64 32 0.1120165
64 64 0.1602095
64 128 0.38424709999999995
64 256 1.431418
64 512 5.364152
64 1024 21.06428
128 8 0.07511503
128 16 0.07525278
128 32 0.08242295
128 64 0.1239048
128 128 0.3702544
128 256 1.395932
128 512 5.236706
256 8 0.04434365999999999
256 16 0.045822999999999996
256 32 0.05735197000000001
256 64 0.1126879
256 128 0.3539757
256 256 1.3748729999999998
256 512 5.591369
512 8 0.03309959
512 16 0.03483271
512 32 0.04956838
512 64 0.10876162
512 128 0.33445590000000003
512 256 1.379994


==> figures/plots/torchscript_eval_avg_used_mem.csv <==
8 8 1341.0
8 16 1341.0
8 32 1341.0
8 64 1343.0
8 128 1363.0
8 256 1414.601
8 512 1850.97
8 1024 3458.881
16 8 1355.0
16 16 1355.0
16 32 1357.0
16 64 1359.0
16 128 1412.801
16 256 1574.5720000000001
16 512 2386.881
16 1024 5602.523999999999
32 8 1357.0
32 16 1357.0
32 32 1359.0
32 64 1379.0
32 128 1460.8020000000001
32 256 1854.485
32 512 3458.5260000000003
32 1024 9889.104000000001
64 16 1383.0
64 32 1403.0
64 64 1393.0
64 128 1580.8809999999999
64 256 2386.5260000000003
64 512 5601.104
64 1024 18459.41
128 8 1409.0
128 16 1409.0
128 32 1391.0
128 64 1465.0
128 128 1868.5260000000003
128 256 3457.1040000000003
128 512 9883.414999999999
256 8 1391.0
256 16 1392.986
256 32 1460.8139999999999
256 64 1579.0
256 128 2385.171
256 256 5595.686
256 512 18437.739999999998
512 8 1461.0
512 16 1459.0
512 32 1886.3139999999999
512 64 1849.1709999999998
512 128 3451.686
512 256 9861.742999999999


==> figures/stack_traces/cudnn_stacktrace.txt <==
#0  0x00007fffd9405ff0 in cudnnConvolutionForward () from /usr/lib/x86_64-linux-gnu/libcudnn.so.7
#1  0x00005555555ab88c in Conv2d<float>::forward (this=0x5555611b4cc0, input=0x5555558ba010) at /home/maksim/dev_projects/pytorch_abstraction_comparison/cpp/cudnn/src/layers/conv_2d.cu:233
#2  0x00005555555cf169 in ResNet50<float>::forward (this=0x555561849150, input=0x5555558ba010) at /home/maksim/dev_projects/pytorch_abstraction_comparison/cpp/cudnn/include/resnet.cuh:249
#3  0x00005555555c2dfd in train<float> (train_data_loader=0x5555558c23a0, test_data_loader=0x5555618475c0, num_classes=10, epochs=100, batch_size=128, monitoring_step=20, learning_rate=0.10000000000000001, output_file=...) at /home/maksim/dev_projects/pytorch_abstraction_comparison/cpp/cudnn/src/main.cu:95
#4  0x00005555555c18a0 in main (argc=3, argv=0x7fffffffdf78) at /home/maksim/dev_projects/pytorch_abstraction_comparison/cpp/cudnn/src/main.cu:257

==> figures/stack_traces/libtorch_stacktrace.txt <==
#0  0x00007fff74713f90 in cudnnConvolutionForward () from /usr/local/cuda/lib64/libcudnn.so.8
#1  0x00007fffbe64d1bb in at::native::<lambda(const cudnnConvolutionFwdAlgoPerf_t&)>::operator()(const cudnnConvolutionFwdAlgoPerf_t &) const (__closure=0x5555b3ae42b0, fwdAlgPerf=...) at ../aten/src/ATen/native/cudnn/Conv.cpp:931
#2  0x00007fffbe65309d in std::_Function_handler<void(const cudnnConvolutionFwdAlgoPerf_t&), at::native::raw_cudnn_convolution_forward_out_32bit(const at::Tensor&, const at::Tensor&, const at::Tensor&, c10::IntArrayRef, c10::IntArrayRef, c10::IntArrayRef, int64_t, bool, bool, bool)::<lambda(const cudnnConvolutionFwdAlgoPerf_t&)> >::_M_invoke(const std::_Any_data &, const cudnnConvolutionFwdAlgoPerf_t &) (__functor=..., __args#0=...) at /usr/include/c++/7/bits/std_function.h:316
#3  0x00007fffbe65cf15 in std::function<void (cudnnConvolutionFwdAlgoPerf_t const&)>::operator()(cudnnConvolutionFwdAlgoPerf_t const&) const (this=0x7fffffff9600, __args#0=...) at /usr/include/c++/7/bits/std_function.h:706
#4  0x00007fffbe65a489 in at::native::AlgoIterator<cudnnConvolutionFwdAlgoPerf_t>::try_all(std::function<void (cudnnConvolutionFwdAlgoPerf_t const&)>) (this=0x7fffffff95c0, f=...) at ../aten/src/ATen/native/cudnn/Conv.cpp:763
#5  0x00007fffbe64d91d in at::native::raw_cudnn_convolution_forward_out_32bit (output=..., input=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../aten/src/ATen/native/cudnn/Conv.cpp:918
#6  0x00007fffbe652ad9 in at::native::split_batch_dim_to_32bit_out<void (*)(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> (output=..., input=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true, max_worksize=268435456, func_32bit=0x7fffbe64d664 <at::native::raw_cudnn_convolution_forward_out_32bit(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>) at ../aten/src/ATen/native/cudnn/Conv.cpp:835
#7  0x00007fffbe64da1f in at::native::raw_cudnn_convolution_forward_out (output=..., input=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../aten/src/ATen/native/cudnn/Conv.cpp:946
#8  0x00007fffbe64e02d in at::native::cudnn_convolution_forward (c=0x7fffbfcf9ba1 "cudnn_convolution", input=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../aten/src/ATen/native/cudnn/Conv.cpp:981
#9  0x00007fffbe64e344 in at::native::cudnn_convolution (input_t=..., weight_t=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../aten/src/ATen/native/cudnn/Conv.cpp:997
#10 0x00007fffbe702283 in at::CUDAType::cudnn_convolution (self=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at aten/src/ATen/CUDAType.cpp:326
#11 0x00007fffbe78ffa1 in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >::operator() (this=0x555556ee9c40, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#12 0x00007fffbe7ed186 in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) (functor=0x555556ee9c40, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#13 0x00007fffeacc9fd0 in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> ( unboxed_kernel_func=0x7fffbe7ed053 <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>, functor=0x555556ee9c40) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#14 0x00007fffeac41c99 in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> (this=0x555555be23b0, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#15 0x00007fffeab99165 in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::CUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#16 0x00007fffeab00b65 in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#17 0x00007fffeaac30fa in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const ( this=0x7ffff79f9b40 <at::cudnn_convolution(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#18 0x00007fffeaa4c34f in at::cudnn_convolution (self=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at aten/src/ATen/Functions.cpp:1816
#19 0x00007fffecbd7454 in torch::autograd::VariableType::(anonymous namespace)::<lambda()>::operator()(void) const (__closure=0x7fffffffa920) at ../torch/csrc/autograd/generated/VariableType_2.cpp:2369
#20 0x00007fffecbd7a5d in torch::autograd::VariableType::(anonymous namespace)::cudnn_convolution (self=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../torch/csrc/autograd/generated/VariableType_2.cpp:2370
#21 0x00007fffea0b9af9 in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >::operator() (this=0x55555684bed0, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#22 0x00007fffea0ccb72 in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) (functor=0x55555684bed0, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#23 0x00007fffeacc9fd0 in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> ( unboxed_kernel_func=0x7fffea0cca3f <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>, functor=0x55555684bed0) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#24 0x00007fffeac41c99 in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> (this=0x555555be2710, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#25 0x00007fffeab99165 in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::AutogradCUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#26 0x00007fffeab00b65 in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#27 0x00007fffeaac30fa in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const ( this=0x7ffff79f9b40 <at::cudnn_convolution(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#28 0x00007fffeaa4c34f in at::cudnn_convolution (self=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at aten/src/ATen/Functions.cpp:1816
#29 0x00007fffea2b3afe in at::native::_convolution (input_r=..., weight_r=..., bias_r=..., stride_=..., padding_=..., dilation_=..., transposed_=false, output_padding_=..., groups_=1, benchmark=false, deterministic=false, cudnn_enabled=true, allow_tf32=true) at ../aten/src/ATen/native/Convolution.cpp:703
#30 0x00007fffead8f40c in at::TypeDefault::_convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1, benchmark=false, deterministic=false, cudnn_enabled=true, allow_tf32=true) at aten/src/ATen/TypeDefault.cpp:660
#31 0x00007fffeaddde4d in c10::impl::detail::with_explicit_optional_tensors_<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), c10::CompileTimeFunctionPointer<at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), &at::TypeDefault::_convolution> >::wrapper(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) (args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1, args#9=false, args#10=false, args#11=true, args#12=true) at ../aten/src/ATen/core/op_registration/hacky_wrapper_for_legacy_signatures.h:176
#32 0x00007fffea0b6c1b in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> >::operator() (this=0x5555560fd880, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1, args#9=false, args#10=false, args#11=true, args#12=true) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#33 0x00007fffea0c9cbb in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) (functor=0x5555560fd880, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1, args#9=false, args#10=false, args#11=true, args#12=true) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#34 0x00007fffeacc56e6 in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> (unboxed_kernel_func=0x7fffea0c9b0f <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)>, functor=0x5555560fd880) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#35 0x00007fffeac3ca5f in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> (this=0x555555bd2060, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#36 0x00007fffeab93466 in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) const (this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::AutogradCUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#37 0x00007fffeaafc37a in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)> const&, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) const ( this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#38 0x00007fffeaac1893 in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)>::call(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) const ( this=0x7ffff79f9980 <at::_convolution(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1, args#9=false, args#10=false, args#11=true, args#12=true) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#39 0x00007fffeaa4a4e6 in at::_convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1, benchmark=false, deterministic=false, cudnn_enabled=true, allow_tf32=true) at aten/src/ATen/Functions.cpp:1592
#40 0x00007fffea2b2357 in at::native::convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1) at ../aten/src/ATen/native/Convolution.cpp:592
#41 0x00007fffead8f0c8 in at::TypeDefault::convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1) at aten/src/ATen/TypeDefault.cpp:648
#42 0x00007fffeaddd602 in c10::impl::detail::with_explicit_optional_tensors_<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), c10::CompileTimeFunctionPointer<at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), &at::TypeDefault::convolution> >::wrapper(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) (args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1) at ../aten/src/ATen/core/op_registration/hacky_wrapper_for_legacy_signatures.h:176
#43 0x00007fffea0b82ca in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long> >::operator() (this=0x5555560f9100, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#44 0x00007fffea0cb321 in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) (functor=0x5555560f9100, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#45 0x00007fffeacc4b2b in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long>(unboxed_kernel_func=0x7fffea0cb20f <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)>, functor=0x5555560f9100) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#46 0x00007fffeac3bd1b in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long> (this=0x555555bdc390, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#47 0x00007fffeab925f7 in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) const (this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::AutogradCUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#48 0x00007fffeaafb947 in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)> const&, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) const (this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#49 0x00007fffeaac1487 in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)>::call(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) const (this=0x7ffff79f9950 <at::convolution(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#50 0x00007fffeaa4a11c in at::convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1) at aten/src/ATen/Functions.cpp:1568
#51 0x00007fffea2b1ea3 in at::native::conv2d (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., groups=1) at ../aten/src/ATen/native/Convolution.cpp:552
#52 0x00007fffead8f97e in at::TypeDefault::conv2d (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., groups=1) at aten/src/ATen/TypeDefault.cpp:680
#53 0x00007fffeaddeff1 in c10::impl::detail::with_explicit_optional_tensors_<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), c10::CompileTimeFunctionPointer<at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), &at::TypeDefault::conv2d> >::wrapper(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) (args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=1) at ../aten/src/ATen/core/op_registration/hacky_wrapper_for_legacy_signatures.h:176
#54 0x00007fffea0b7540 in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> >::operator() (this=0x5555561057c0, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=1) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#55 0x00007fffea0ca62e in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) (functor=0x5555561057c0, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=1) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#56 0x00007fffeacc6efe in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> (unboxed_kernel_func=0x7fffea0ca555 <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)>, functor=0x5555561057c0) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#57 0x00007fffeac3e63d in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> (this=0x555555bd56d0, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#58 0x00007fffeab9508c in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) const (this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::AutogradCUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#59 0x00007fffeaafd813 in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)> const&, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) const (this=0x7ffff79f2da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#60 0x00007fffeaac20a2 in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)>::call(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) const (this=0x7ffff79f99d0 <at::conv2d(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=1) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#61 0x00007fffeaa4ab37 in at::conv2d (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., groups=1) at aten/src/ATen/Functions.cpp:1632
#62 0x00007fffed93f211 in torch::nn::functional::detail::conv2d (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., groups=1) at ../torch/csrc/api/include/torch/nn/functional/conv.h:74
#63 0x00007fffed93cdb4 in torch::nn::Conv2dImpl::_conv_forward (this=0x555561043d10, input=..., weight=...) at ../torch/csrc/api/src/nn/modules/conv.cpp:104
#64 0x00007fffed93ce66 in torch::nn::Conv2dImpl::forward (this=0x555561043d10, input=...) at ../torch/csrc/api/src/nn/modules/conv.cpp:108
#65 0x000055555557e5df in torch::detail::return_type_of_forward_impl<true, torch::nn::Conv2dImpl, at::Tensor&>::type torch::nn::ModuleHolder<torch::nn::Conv2dImpl>::operator()<at::Tensor&>(at::Tensor&) ()
#66 0x000055555557bf5f in Net::forward(at::Tensor) ()
#67 0x0000555555577a11 in main ()


==> figures/stack_traces/pytorch_stacktrace.txt <==
#0  0x00007fffea4bff90 in cudnnConvolutionForward () from /usr/local/cuda/lib64/libcudnn.so.8
#1  0x00007fff8a83b1bb in at::native::<lambda(const cudnnConvolutionFwdAlgoPerf_t&)>::operator()(const cudnnConvolutionFwdAlgoPerf_t &) const (__closure=0x5555babd1c10, fwdAlgPerf=...) at ../aten/src/ATen/native/cudnn/Conv.cpp:931
#2  0x00007fff8a84109d in std::_Function_handler<void(const cudnnConvolutionFwdAlgoPerf_t&), at::native::raw_cudnn_convolution_forward_out_32bit(const at::Tensor&, const at::Tensor&, const at::Tensor&, c10::IntArrayRef, c10::IntArrayRef, c10::IntArrayRef, int64_t, bool, bool, bool)::<lambda(const cudnnConvolutionFwdAlgoPerf_t&)> >::_M_invoke(const std::_Any_data &, const cudnnConvolutionFwdAlgoPerf_t &) (__functor=..., __args#0=...) at /usr/include/c++/7/bits/std_function.h:316
#3  0x00007fff8a84af15 in std::function<void (cudnnConvolutionFwdAlgoPerf_t const&)>::operator()(cudnnConvolutionFwdAlgoPerf_t const&) const (this=0x7fffffff8af0, __args#0=...) at /usr/include/c++/7/bits/std_function.h:706
#4  0x00007fff8a848489 in at::native::AlgoIterator<cudnnConvolutionFwdAlgoPerf_t>::try_all(std::function<void (cudnnConvolutionFwdAlgoPerf_t const&)>) (this=0x7fffffff8ab0, f=...) at ../aten/src/ATen/native/cudnn/Conv.cpp:763
#5  0x00007fff8a83b91d in at::native::raw_cudnn_convolution_forward_out_32bit (output=..., input=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../aten/src/ATen/native/cudnn/Conv.cpp:918
#6  0x00007fff8a840ad9 in at::native::split_batch_dim_to_32bit_out<void (*)(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> (output=..., input=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true, max_worksize=268435456, func_32bit=0x7fff8a83b664 <at::native::raw_cudnn_convolution_forward_out_32bit(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>) at ../aten/src/ATen/native/cudnn/Conv.cpp:835
#7  0x00007fff8a83ba1f in at::native::raw_cudnn_convolution_forward_out (output=..., input=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../aten/src/ATen/native/cudnn/Conv.cpp:946
#8  0x00007fff8a83c02d in at::native::cudnn_convolution_forward (c=0x7fff8bee7ba1 "cudnn_convolution", input=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../aten/src/ATen/native/cudnn/Conv.cpp:981
#9  0x00007fff8a83c344 in at::native::cudnn_convolution (input_t=..., weight_t=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../aten/src/ATen/native/cudnn/Conv.cpp:997
#10 0x00007fff8a8f0283 in at::CUDAType::cudnn_convolution (self=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at aten/src/ATen/CUDAType.cpp:326
#11 0x00007fff8a97dfa1 in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >::operator() (this=0x5555571789b0, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#12 0x00007fff8a9db186 in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) (functor=0x5555571789b0, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#13 0x00007fffb6eb7fd0 in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> (unboxed_kernel_func=0x7fff8a9db053 <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>, functor=0x5555571789b0) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#14 0x00007fffb6e2fc99 in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> (this=0x555555e785c0, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#15 0x00007fffb6d87165 in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::CUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#16 0x00007fffb6ceeb65 in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#17 0x00007fffb6cb10fa in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7fffc3be7b40 <at::cudnn_convolution(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#18 0x00007fffb6c3a34f in at::cudnn_convolution (self=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at aten/src/ATen/Functions.cpp:1816
#19 0x00007fffb8dc5454 in torch::autograd::VariableType::(anonymous namespace)::<lambda()>::operator()(void) const (__closure=0x7fffffff9e10) at ../torch/csrc/autograd/generated/VariableType_2.cpp:2369
#20 0x00007fffb8dc5a5d in torch::autograd::VariableType::(anonymous namespace)::cudnn_convolution (self=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at ../torch/csrc/autograd/generated/VariableType_2.cpp:2370
#21 0x00007fffb62a7af9 in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >::operator() (this=0x555556adadc0, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#22 0x00007fffb62bab72 in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) (functor=0x555556adadc0, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#23 0x00007fffb6eb7fd0 in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> (unboxed_kernel_func=0x7fffb62baa3f <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>, functor=0x555556adadc0) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#24 0x00007fffb6e2fc99 in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool> (this=0x555555e78920, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#25 0x00007fffb6d87165 in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::AutogradCUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#26 0x00007fffb6ceeb65 in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)> const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#27 0x00007fffb6cb10fa in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)>::call(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool) const (this=0x7fffc3be7b40 <at::cudnn_convolution(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, bool)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=1, args#6=false, args#7=false, args#8=true) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#28 0x00007fffb6c3a34f in at::cudnn_convolution (self=..., weight=..., padding=..., stride=..., dilation=..., groups=1, benchmark=false, deterministic=false, allow_tf32=true) at aten/src/ATen/Functions.cpp:1816
#29 0x00007fffb64a1afe in at::native::_convolution (input_r=..., weight_r=..., bias_r=..., stride_=..., padding_=..., dilation_=..., transposed_=false, output_padding_=..., groups_=1, benchmark=false, deterministic=false, cudnn_enabled=true, allow_tf32=true) at ../aten/src/ATen/native/Convolution.cpp:703
#30 0x00007fffb6f7d40c in at::TypeDefault::_convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1, benchmark=false, deterministic=false, cudnn_enabled=true, allow_tf32=true) at aten/src/ATen/TypeDefault.cpp:660
#31 0x00007fffb6fcbe4d in c10::impl::detail::with_explicit_optional_tensors_<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), c10::CompileTimeFunctionPointer<at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), &at::TypeDefault::_convolution> >::wrapper(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) (args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1, args#9=false, args#10=false, args#11=true, args#12=true) at ../aten/src/ATen/core/op_registration/hacky_wrapper_for_legacy_signatures.h:176
#32 0x00007fffb62a4c1b in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> >::operator() (this=0x555556392f00, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1, args#9=false, args#10=false, args#11=true,args#12=true) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#33 0x00007fffb62b7cbb in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) (functor=0x555556392f00, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1, args#9=false, args#10=false, args#11=true, args#12=true) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#34 0x00007fffb6eb36e6 in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> (unboxed_kernel_func=0x7fffb62b7b0f <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)>, functor=0x555556392f00) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#35 0x00007fffb6e2aa5f in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool> (this=0x555555e68270, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#36 0x00007fffb6d81466 in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::AutogradCUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#37 0x00007fffb6cea37a in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)> const&, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#38 0x00007fffb6caf893 in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)>::call(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool) const (this=0x7fffc3be7980 <at::_convolution(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool, bool)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1, args#9=false, args#10=false, args#11=true, args#12=true) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#39 0x00007fffb6c384e6 in at::_convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1, benchmark=false, deterministic=false, cudnn_enabled=true, allow_tf32=true) at aten/src/ATen/Functions.cpp:1592
#40 0x00007fffb64a0357 in at::native::convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1) at ../aten/src/ATen/native/Convolution.cpp:592
#41 0x00007fffb6f7d0c8 in at::TypeDefault::convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1) at aten/src/ATen/TypeDefault.cpp:648
#42 0x00007fffb6fcb602 in c10::impl::detail::with_explicit_optional_tensors_<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), c10::CompileTimeFunctionPointer<at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), &at::TypeDefault::convolution> >::wrapper(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) (args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1) at ../aten/src/ATen/core/op_registration/hacky_wrapper_for_legacy_signatures.h:176
#43 0x00007fffb62a62ca in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long> >::operator() (this=0x55555638e780, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#44 0x00007fffb62b9321 in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) (functor=0x55555638e780, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#45 0x00007fffb6eb2b2b in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long> (unboxed_kernel_func=0x7fffb62b920f <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)>, functor=0x55555638e780) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#46 0x00007fffb6e29d1b in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long> (this=0x555555e725a0, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#47 0x00007fffb6d805f7 in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::AutogradCUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#48 0x00007fffb6ce9947 in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)> const&, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#49 0x00007fffb6caf487 in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)>::call(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long) const (this=0x7fffc3be7950 <at::convolution(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=false, args#7=..., args#8=1) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#50 0x00007fffb6c3811c in at::convolution (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., transposed=false, output_padding=..., groups=1) at aten/src/ATen/Functions.cpp:1568
#51 0x00007fffb649fea3 in at::native::conv2d (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., groups=1) at ../aten/src/ATen/native/Convolution.cpp:552
#52 0x00007fffb6f7d97e in at::TypeDefault::conv2d (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., groups=1) at aten/src/ATen/TypeDefault.cpp:680
#53 0x00007fffb6fccff1 in c10::impl::detail::with_explicit_optional_tensors_<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), c10::CompileTimeFunctionPointer<at::Tensor (at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), &at::TypeDefault::conv2d> >::wrapper(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) (args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=1) at ../aten/src/ATen/core/op_registration/hacky_wrapper_for_legacy_signatures.h:176
#54 0x00007fffb62a5540 in c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> >::operator() (this=0x55555639ae40, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=1) at ../aten/src/ATen/core/boxing/impl/WrapFunctionIntoRuntimeFunctor.h:18
#55 0x00007fffb62b862e in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) (functor=0x55555639ae40, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=1) at ../aten/src/ATen/core/boxing/impl/make_boxed_from_unboxed_functor.h:416
#56 0x00007fffb6eb4efe in c10::callUnboxedKernelFunction<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> (unboxed_kernel_func=0x7fffb62b8555 <c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)>, functor=0x55555639ae40) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:43
#57 0x00007fffb6e2c63d in c10::KernelFunction::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long> (this=0x555555e6b8e0, opHandle=...) at ../aten/src/ATen/core/boxing/KernelFunction_impl.h:53
#58 0x00007fffb6d8308c in c10::Dispatcher::callWithDispatchKey<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)> const&, c10::DispatchKey, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=..., dispatchKey=c10::DispatchKey::AutogradCUDA) at ../aten/src/ATen/core/dispatch/Dispatcher.h:376
#59 0x00007fffb6ceb813 in c10::Dispatcher::call<at::Tensor, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long>(c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)> const&, at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) const (this=0x7fffc3be0da0 <c10::Dispatcher::singleton()::_singleton>, op=...) at ../aten/src/ATen/core/dispatch/Dispatcher.h:387
#60 0x00007fffb6cb00a2 in c10::TypedOperatorHandle<at::Tensor (at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)>::call(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long) const (this=0x7fffc3be79d0 <at::conv2d(at::Tensor const&, at::Tensor const&, c10::optional<at::Tensor> const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long)::op>, args#0=..., args#1=..., args#2=..., args#3=..., args#4=..., args#5=..., args#6=1) at ../aten/src/ATen/core/dispatch/Dispatcher.h:327
#61 0x00007fffb6c38b37 in at::conv2d (input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., groups=1) at aten/src/ATen/Functions.cpp:1632
#62 0x00007fffc4c0efc6 in torch::autograd::<lambda(const at::Tensor&, const at::Tensor&, const c10::optional<at::Tensor>&, c10::IntArrayRef, c10::IntArrayRef, c10::IntArrayRef, int64_t)>::operator()(const at::Tensor &, const at::Tensor &, const c10::optional<at::Tensor> &, c10::IntArrayRef, c10::IntArrayRef, c10::IntArrayRef, int64_t) const (__closure=0x7fffffffd0bf, input=..., weight=..., bias=..., stride=..., padding=..., dilation=..., groups=1) at ../torch/csrc/autograd/generated/python_torch_functions.cpp:8818
#63 0x00007fffc4c0f381 in torch::autograd::THPVariable_conv2d (self_=0x0, args=0x7ffff7e53820, kwargs=0x0) at ../torch/csrc/autograd/generated/python_torch_functions.cpp:8820
#64 0x00005555556d3f76 in cfunction_call_varargs (kwargs=<optimized out>, args=<optimized out>, func=0x7ffff68564f0) at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:742
#65 PyCFunction_Call () at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:772
#66 0x000055555569185f in _PyObject_MakeTpCall () at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:159
#67 0x0000555555718f56 in _PyObject_Vectorcall (kwnames=0x0, nargsf=<optimized out>, args=0x7fff48e0b1d0, callable=0x7ffff68564f0) at /tmp/build/80754af9/python_1599203911753/work/Include/cpython/abstract.h:125
#68 call_function (kwnames=0x0, oparg=<optimized out>, pp_stack=<synthetic pointer>, tstate=0x5555558ec3a0) at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:4963
#69 _PyEval_EvalFrameDefault () at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:3469
#70 0x00005555556dfc0b in function_code_fastcall (globals=<optimized out>, nargs=3, args=<optimized out>, co=<optimized out>) at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:283
#71 _PyFunction_Vectorcall (kwnames=<optimized out>, nargsf=<optimized out>, stack=0x7fff4d290d90, func=0x7fff495431f0) at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:410
#72 _PyObject_Vectorcall (kwnames=<optimized out>, nargsf=<optimized out>, args=0x7fff4d290d90, callable=0x7fff495431f0) at /tmp/build/80754af9/python_1599203911753/work/Include/cpython/abstract.h:127
#73 method_vectorcall () at /tmp/build/80754af9/python_1599203911753/work/Objects/classobject.c:60
#74 0x000055555565477f in _PyObject_Vectorcall (kwnames=0x0, nargsf=<optimized out>, args=0x7fff4d290d98, callable=0x7fff49266280) at /tmp/build/80754af9/python_1599203911753/work/Include/cpython/abstract.h:127
#75 call_function (kwnames=0x0, oparg=<optimized out>, pp_stack=<synthetic pointer>, tstate=0x5555558ec3a0) at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:4963
#76 _PyEval_EvalFrameDefault (f=<optimized out>, throwflag=<optimized out>) at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:3469
#77 0x00005555556df86b in function_code_fastcall (globals=<optimized out>, nargs=2, args=<optimized out>, co=<optimized out>) at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:283
#78 _PyFunction_Vectorcall.localalias.355 () at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:410
#79 0x00005555556dfe79 in _PyObject_Vectorcall (kwnames=0x0, nargsf=2, args=0x7fffffffd670, callable=0x7fff49543280) at /tmp/build/80754af9/python_1599203911753/work/Include/cpython/abstract.h:127
#80 method_vectorcall () at /tmp/build/80754af9/python_1599203911753/work/Objects/classobject.c:89
#81 0x0000555555691041 in PyVectorcall_Call () at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:199
#82 0x000055555571699b in do_call_core (kwdict=0x7ffff7eebcc0, callargs=0x7ffff7eff520, func=0x7ffff7f713c0, tstate=<optimized out>) at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:5010
#83 _PyEval_EvalFrameDefault () at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:3559
#84 0x00005555556dea92 in _PyEval_EvalCodeWithName () at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:4298
#85 0x00005555556e048c in _PyFunction_Vectorcall (kwnames=0x0, nargsf=<optimized out>, stack=0x7fffffffd9d0, func=0x7fff496d9ca0) at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:435
#86 _PyObject_FastCallDict () at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:96
#87 0x00005555556e0733 in _PyObject_Call_Prepend () at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:887
#88 0x00005555556e083a in slot_tp_call () at /tmp/build/80754af9/python_1599203911753/work/Objects/typeobject.c:6553
#89 0x000055555569185f in _PyObject_MakeTpCall () at /tmp/build/80754af9/python_1599203911753/work/Objects/call.c:159
#90 0x0000555555714e35 in _PyObject_Vectorcall (kwnames=0x0, nargsf=<optimized out>, args=0x7ffff7ecb5b0, callable=<optimized out>) at /tmp/build/80754af9/python_1599203911753/work/Include/cpython/abstract.h:125
#91 call_function (kwnames=0x0, oparg=<optimized out>, pp_stack=<synthetic pointer>, tstate=0x5555558ec3a0) at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:4963
#92 _PyEval_EvalFrameDefault () at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:3500
#93 0x00005555556dea92 in _PyEval_EvalCodeWithName () at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:4298
#94 0x00005555556df754 in PyEval_EvalCodeEx () at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:4327
#95 0x000055555576dedc in PyEval_EvalCode (co=<optimized out>, globals=<optimized out>, locals=<optimized out>) at /tmp/build/80754af9/python_1599203911753/work/Python/ceval.c:718
#96 0x000055555576df84 in run_eval_code_obj () at /tmp/build/80754af9/python_1599203911753/work/Python/pythonrun.c:1125
#97 0x00005555557a01f4 in run_mod () at /tmp/build/80754af9/python_1599203911753/work/Python/pythonrun.c:1147
#98 0x00005555556686e1 in PyRun_FileExFlags (fp=0x555555925700, filename_str=<optimized out>, start=<optimized out>, globals=0x7ffff7f2db00, locals=0x7ffff7f2db00, closeit=1, flags=0x7fffffffde78) at /tmp/build/80754af9/python_1599203911753/work/Python/pythonrun.c:1063
#99 0x0000555555668ac6 in PyRun_SimpleFileExFlags (fp=0x555555925700, filename=<optimized out>, closeit=1, flags=0x7fffffffde78) at /tmp/build/80754af9/python_1599203911753/work/Python/pythonrun.c:428
#100 0x000055555566998b in pymain_run_file (cf=0x7fffffffde78, config=0x5555558eb4b0) at /tmp/build/80754af9/python_1599203911753/work/Modules/main.c:387
#101 pymain_run_python (exitcode=0x7fffffffde70) at /tmp/build/80754af9/python_1599203911753/work/Modules/main.c:612
#102 Py_RunMain () at /tmp/build/80754af9/python_1599203911753/work/Modules/main.c:691
#103 0x00005555557a2d19 in Py_BytesMain () at /tmp/build/80754af9/python_1599203911753/work/Modules/main.c:1137
#104 0x00007ffff77e6b97 in __libc_start_main (main=0x55555566a460 <main>, argc=2, argv=0x7fffffffe068, init=<optimized out>, fini=<optimized out>, rtld_fini=<optimized out>, stack_end=0x7fffffffe058) at ../csu/libc-start.c:310
#105 0x0000555555732e93 in _start () at ../sysdeps/x86_64/elf/start.S:103


==> figures/stack_traces/torchscript_stacktrace.txt <==
#0  0x00007fffaf4bdc90 in cudnnConvolutionForward () from /home/maksim/dev_projects/libtorch/lib/libtorch_cuda.so
#1  0x00007fffacced40c in at::native::raw_cudnn_convolution_forward_out_32bit(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool)::{lambda(cudnnConvolutionFwdAlgoPerf_t const&)#1}::operator()(cudnnConvolutionFwdAlgoPerf_t const&) const () from /home/maksim/dev_projects/libtorch/lib/libtorch_cuda.so
#2  0x00007fffaccef3e9 in at::native::raw_cudnn_convolution_forward_out_32bit(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cuda.so
#3  0x00007fffacceb00e in void at::native::split_batch_dim_to_32bit_out<void (*)(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool)>(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool, long, void (*)(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool)) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cuda.so
#4  0x00007fffaccec2db in at::native::cudnn_convolution_forward(char const*, at::TensorArg const&, at::TensorArg const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cuda.so
#5  0x00007fffaccec61c in at::native::cudnn_convolution(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cuda.so
#6  0x00007fffacd52265 in at::CUDAType::cudnn_convolution(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cuda.so
#7  0x00007fffacd8211a in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cuda.so
#8  0x00007fffe7e4a139 in at::cudnn_convolution(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#9  0x00007fffe9adf0d0 in torch::autograd::VariableType::cudnn_convolution(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#10 0x00007fffe76ece0a in c10::impl::wrap_kernel_functor_unboxed_<c10::impl::detail::WrapFunctionIntoRuntimeFunctor_<at::Tensor (*)(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool), at::Tensor, c10::guts::typelist::typelist<at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool> >, at::Tensor (at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool)>::call(c10::OperatorKernel*, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#11 0x00007fffe7e4a139 in at::cudnn_convolution(at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, long, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#12 0x00007fffe7858d5a in at::native::_convolution(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#13 0x00007fffe7ee283c in at::TypeDefault::_convolution(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#14 0x00007fffe9a7eca1 in torch::autograd::VariableType::_convolution(at::Tensor const&, at::Tensor const&, at::Tensor const&, c10::ArrayRef<long>, c10::ArrayRef<long>, c10::ArrayRef<long>, bool, c10::ArrayRef<long>, long, bool, bool, bool) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#15 0x00007fffe99fc86d in torch::jit::(anonymous namespace)::{lambda(c10::OperatorKernel*, c10::OperatorHandle const&, std::vector<c10::IValue, std::allocator<c10::IValue> >*)#8}::_FUN(c10::OperatorKernel*, c10::OperatorHandle const&, std::vector<c10::IValue, std::allocator<c10::IValue> >*) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#16 0x00007fffea3c0ad1 in std::_Function_handler<int (std::vector<c10::IValue, std::allocator<c10::IValue> >&), torch::jit::(anonymous namespace)::createOperatorFromC10_withTracingNotHandledHere(c10::OperatorHandle const&)::{lambda(std::vector<c10::IValue, std::allocator<c10::IValue> >&)#1}>::_M_invoke(std::_Any_data const&, std::vector<c10::IValue, std::allocator<c10::IValue> >&) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#17 0x00007fffea29a59a in torch::jit::InterpreterStateImpl::runImpl(std::vector<c10::IValue, std::allocator<c10::IValue> >&) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#18 0x00007fffea28ee13 in torch::jit::InterpreterState::run(std::vector<c10::IValue, std::allocator<c10::IValue> >&) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#19 0x00007fffea284cb3 in torch::jit::GraphExecutorImplBase::run(std::vector<c10::IValue, std::allocator<c10::IValue> >&) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#20 0x00007fffe9ff3aaa in torch::jit::GraphFunction::operator()(std::vector<c10::IValue, std::allocator<c10::IValue> >, std::unordered_map<std::string, c10::IValue, std::hash<std::string>, std::equal_to<std::string>, std::allocator<std::pair<std::string const, c10::IValue> > > const&) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#21 0x00007fffea002173 in torch::jit::Method::operator()(std::vector<c10::IValue, std::allocator<c10::IValue> >, std::unordered_map<std::string, c10::IValue, std::hash<std::string>, std::equal_to<std::string>, std::allocator<std::pair<std::string const, c10::IValue> > > const&) () from /home/maksim/dev_projects/libtorch/lib/libtorch_cpu.so
#22 0x0000555555578873 in torch::jit::Module::forward (this=0x7fffffffd890, inputs=std::vector of length 0, capacity 0) at /home/maksim/dev_projects/libtorch/include/torch/csrc/jit/api/module.h:112
#23 0x0000555555580ade in train<PASCAL> (model=0x7fffffffd890, train_dataset=..., test_dataset=..., batch_size=128, monitoring_step=20, learning_rate=0.10000000000000001, num_epochs=100, device=..., output_file=...) at /home/maksim/dev_projects/pytorch_abstraction_comparison/cpp/lib_torch/src/main_torchscript.cpp:79
#24 0x0000555555575c9c in main (argc=3, argv=0x7fffffffdf78) at /home/maksim/dev_projects/pytorch_abstraction_comparison/cpp/lib_torch/src/main_torchscript.cpp:143

